Finetuning Large Language Models for Vulnerability Detection

This paper presents the results of finetuning large language models (LLMs) for the task of detecting vulnerabilities in source code. We leverage WizardCoder, a recent improvement of the state-of-the-art LLM StarCoder, and adapt it for vulnerability detection through further finetuning. To accelerate training, we modify WizardCoder's training procedure, also we investigate optimal training regimes. For the imbalanced dataset with many more negative examples than positive, we also explore different techniques to improve classification performance. The finetuned WizardCoder model achieves improvement in ROC AUC and F1 measures on balanced and imbalanced vulnerability datasets over CodeBERT-like model, demonstrating the effectiveness of adapting pretrained LLMs for vulnerability detection in source code. The key contributions are finetuning the state-of-the-art code LLM, WizardCoder, increasing its training speed without the performance harm, optimizing the training procedure and regimes, handling class imbalance, and improving performance on difficult vulnerability detection datasets. This demonstrates the potential for transfer learning by finetuning large pretrained language models for specialized source code analysis tasks.

==> With_P3_Data.csv <==
CWE,Frequency
Other,902
CWE-862,504
CWE-200,429
CWE-863,391
CWE-352,324
CWE-89,273
CWE-611,261
CWE-79,201
CWE-22,194
CWE-776,175
CWE-264,153
CWE-20,142
CWE-835,125
CWE-295,91
CWE-287,90
CWE-203,85
CWE-755,81
CWE-444,81
CWE-119,74


==> Without_P3_Data.csv <==
CWE,Frequency
Other,71
CWE-79,36
CWE-611,23
CWE-20,22
CWE-22,13
CWE-264,10
CWE-502,9
CWE-200,8
CWE-94,8
CWE-863,8
CWE-287,6
CWE-74,6
CWE-78,6
CWE-284,6
CWE-276,4
CWE-755,4
CWE-89,4
CWE-269,4
CWE-352,4

